The central engine of GRB 130831A and the energy breakdown of a relativistic explosion

Gamma-ray bursts (GRBs) are the most luminous explosions in the universe, yet the nature and physical properties of their energy sources are far from understood. Very important clues, however, can be inferred by studying the afterglows of these events. We present optical and X-ray observations of GRB 130831A obtained by Swift, Chandra, Skynet, RATIR, Maidanak, ISON, NOT, LT and GTC. This burst shows a steep drop in the X-ray light-curve at $\simeq 10^5$ s after the trigger, with a power-law decay index of $\alpha \sim 6$. Such a rare behaviour cannot be explained by the standard forward shock (FS) model and indicates that the emission, up to the fast decay at $10^5$ s, must be of "internal origin", produced by a dissipation process within an ultrarelativistic outflow. We propose that the source of such an outflow, which must produce the X-ray flux for $\simeq 1$ day in the cosmological rest frame, is a newly born magnetar or black hole. After the drop, the faint X-ray afterglow continues with a much shallower decay. The optical emission, on the other hand, shows no break across the X-ray steep decrease, and the late-time decays of both the X-ray and optical are consistent. Using both the X-ray and optical data, we show that the emission after $\simeq 10^5$ s can be explained well by the FS model. We model our data to derive the kinetic energy of the ejecta and thus measure the efficiency of the central engine of a GRB with emission of internal origin visible for a long time. Furthermore, we break down the energy budget of this GRB into the prompt emission, the late internal dissipation, the kinetic energy of the relativistic ejecta, and compare it with the energy of the associated supernova, SN 2013fu.

==> tab_data_130831Av7_all_Vega.txt <==

t-t_0 (s)& Exposure time (s)  & Mag        	& Filter & Telescope
————————————————————————————————————————————————————————————————————
484     &	20	&    14.86 + 0.09 -0.08	  & uvw2  &	UVOT	
633	&	20	&    14.03 + 0.06 -0.05	  & uvw2  &	UVOT	
783	&	20	&    13.67 ± 0.05     	  & uvw2  &	UVOT	
10346	&	899	&    17.53 + 0.05 -0.04	  & uvw2  &	UVOT	
43951	&	5688	&    19.44 + 0.15 -0.13	  & uvw2  &	UVOT
123835	&	6828	&    >21.27		  & uvw2  &	UVOT	
190108	&	36130	&    >21.99		  & uvw2  &	UVOT	
213908	&	640	&    21.92 +1.38 -0.59	  & uvw2  &	UVOT	
1184703	&	18182	&    >22.87	          & uvw2  &	UVOT
                     
                             
532	&	20	&    14.51 + 0.09 -0.08	  & uvm2  &	UVOT
683	&	20	&    13.55 ± 0.06	  & uvm2  &	UVOT
833	&	20	&    13.63 ± 0.06	  & uvm2  &	UVOT
12051	&	674	&    17.53 + 0.07 -0.06	  & uvm2  &	UVOT
57262	&	10704	&    19.71 + 0.15 -0.13	  & uvm2  &	UVOT
109163	&	12086	&    21.80 + 0.79 -0.45	  & uvm2  &	UVOT
190765	&	35504	&   >21.35		  & uvm2  &	UVOT
                                                  
558	&	20	&    14.37 + 0.07 -0.06	  & uvw1  &	UVOT
774	&	152	&    13.61 ± 0.05	  & uvw1  &	UVOT
16137	&	900	&    18.01 ± 0.06	  & uvw1  &	UVOT
67779	&	348	&    19.96 + 0.40 -0.29	  & uvw1  &	UVOT
115663	&	900	&    20.76 + 0.35 -0.27	  & uvw1  &	UVOT
189294	&	35808	&    21.81 + 0.87 -0.48	  & uvw1  &	UVOT
215903	&	5938	&    21.84 + 5.42 -0.75	  & uvw1  &	UVOT
1008226	&	34240	&   >22.22		  & uvw1  &	UVOT	
                                                  
211	&	40	&    14.60 ± 0.04	  & u     &	UVOT
256	&	50	&    14.56 ± 0.03	  & u     &	UVOT
311	&	60	&    14.60 ± 0.03	  & u     &	UVOT
                                                  
376	&	70	&    14.74 ± 0.03	  & u     &	UVOT
425	&	30	&    14.80 ± 0.05	  & u     &	UVOT
                                                  
582	&	20	&    14.20 + 0.05 -0.04	  & u	  &	UVOT
732	&	20	&    13.58 ± 0.04	  & u	  &	UVOT	
16984	&	779	&    18.08 ± 0.05	  & u	  &	UVOT	
23063	&	907	&    18.59 ± 0.06	  & u	  &	UVOT	
116171	&	103	&   >19.55		  & u	  &	UVOT	
189538	&	35649	&    21.73 + 0.95 -0.50	  & u	  &	UVOT	
213338	&	160	&   >20.73		  & u	  &	UVOT	
1117256	&	34754	&   >22.77		  & u	  &	UVOT	


458	&	20	&    15.710 ± 0.079         &  b  &	UVOT	        
607	&	20	&    14.977 ± 0.070 	    &  b  &	UVOT	        
757	&	20	&    14.535 ± 0.067 	    &  b  &	UVOT	
        
2131	&	80	&    16.135 ± 0.030 	    &  B  &	PROMPT-SSO-4	
2221	&	80	&    16.206 ± 0.022 	    &  B  &	PROMPT-SSO-4	
2346	&	80	&    16.259 + 0.028 -0.027  &  B  &	PROMPT-SSO-2	
2434	&	80	&    16.375 + 0.032 -0.031  &  B  &	PROMPT-SSO-2	
2526	&	80	&    16.487 + 0.033 -0.032  &  B  &	PROMPT-SSO-2	
2705	&	80	&    16.528 + 0.030 -0.029  &  B  &	PROMPT-SSO-3	
2795	&	80	&    16.593 + 0.033 -0.032  &  B  &	PROMPT-SSO-3	
2885	&	80	&    16.575 + 0.032 -0.031  &  B  &	PROMPT-SSO-3	
3066	&	80	&    16.551 + 0.037 -0.036  &  B  &	PROMPT-SSO-1	
3157	&	80	&    16.615 + 0.037 -0.036  &  B  &	PROMPT-SSO-1	
3248	&	80	&    16.692 + 0.039 -0.038  &  B  &	PROMPT-SSO-1	
3429	&	80	&    16.759 + 0.034 -0.033  &  B  &	PROMPT-SSO-4	
3520	&	80	&    16.746 + 0.036 -0.035  &  B  &	PROMPT-SSO-4	
3609	&	80	&    16.735 + 0.032 -0.031  &  B  &	PROMPT-SSO-4	
3700	&	80	&    16.678 + 0.030 -0.029  &  B  &	PROMPT-SSO-4	
3791	&	80	&    16.778 + 0.031 -0.030  &  B  &	PROMPT-SSO-4	
3879	&	80	&    16.784 + 0.030 -0.029  &  B  &	PROMPT-SSO-4	
3970	&	80	&    16.797 + 0.031 -0.030  &  B  &	PROMPT-SSO-4	
4076	&	80	&    16.738 + 0.041 -0.040  &  B  &	PROMPT-SSO-2	
4166	&	80	&    16.782 + 0.038 -0.037  &  B  &	PROMPT-SSO-2	
4256	&	80	&    16.789 + 0.037 -0.036  &  B  &	PROMPT-SSO-2	
4346	&	80	&    16.835 + 0.045 -0.044  &  B  &	PROMPT-SSO-2	
4435	&	80	&    16.800 + 0.039 -0.038  &  B  &	PROMPT-SSO-2	
4524	&	80	&    16.831 + 0.041 -0.039  &  B  &	PROMPT-SSO-2	
4615	&	80	&    16.817 + 0.040 -0.038  &  B  &	PROMPT-SSO-2	
4720	&	80	&    16.884 + 0.033 -0.032  &  B  &	PROMPT-SSO-3	
4810	&	80	&    16.868 + 0.034 -0.033  &  B  &	PROMPT-SSO-3	
4900	&	80	&    16.857 + 0.033 -0.032  &  B  &	PROMPT-SSO-3	
4991	&	80	&    16.903 + 0.036 -0.035  &  B  &	PROMPT-SSO-3	
5080	&	80	&    16.960 + 0.038 -0.037  &  B  &	PROMPT-SSO-3	
5171	&	80	&    16.963 + 0.037 -0.035  &  B  &	PROMPT-SSO-3	
5262	&	80	&    17.006 + 0.039 -0.038  &  B  &	PROMPT-SSO-3	
5365	&	80	&    17.067 + 0.048 -0.046  &  B  &	PROMPT-SSO-1	
5455	&	80	&    17.092 + 0.051 -0.049  &  B  &	PROMPT-SSO-1	
5544	&	80	&    17.072 + 0.050 -0.048  &  B  &	PROMPT-SSO-1	
5633	&	80	&    17.042 + 0.050 -0.048  &  B  &	PROMPT-SSO-1	
5724	&	80	&    17.184 + 0.054 -0.051  &  B  &	PROMPT-SSO-1	
5812	&	80	&    17.213 + 0.059 -0.056  &  B  &	PROMPT-SSO-1	
5901	&	80	&    17.191 + 0.058 -0.055  &  B  &	PROMPT-SSO-1	
6008	&	80	&    17.195 + 0.040 -0.039  &  B  &	PROMPT-SSO-4	
6100	&	80	&    17.225 + 0.041 -0.039  &  B  &	PROMPT-SSO-4	
6188	&	80	&    17.271 + 0.042 -0.041  &  B  &	PROMPT-SSO-4	
6277	&	80	&    17.275 + 0.043 -0.042  &  B  &	PROMPT-SSO-4	
6368	&	80	&    17.288 + 0.042 -0.041  &  B  &	PROMPT-SSO-4	
6457	&	80	&    17.285 + 0.044 -0.043  &  B  &	PROMPT-SSO-4	
6548	&	80	&    17.265 + 0.043 -0.041  &  B  &	PROMPT-SSO-4	
6655	&	80	&    17.210 + 0.051 -0.049  &  B  &	PROMPT-SSO-2	
6745	&	80	&    17.241 + 0.062 -0.058  &  B  &	PROMPT-SSO-2	
6835	&	80	&    17.311 + 0.059 -0.056  &  B  &	PROMPT-SSO-2	
6925	&	80	&    17.282 + 0.059 -0.056  &  B  &	PROMPT-SSO-2	
7015	&	80	&    17.334 + 0.063 -0.059  &  B  &	PROMPT-SSO-2	
7105	&	80	&    17.453 + 0.067 -0.063  &  B  &	PROMPT-SSO-2	
7195	&	80	&    17.511 + 0.075 -0.070  &  B  &	PROMPT-SSO-2	
7282	&	80	&    17.310 + 0.060 -0.057  &  B  &	PROMPT-SSO-2	
7373	&	80	&    17.280 + 0.073 -0.068  &  B  &	PROMPT-SSO-2	
7464	&	80	&    17.423 + 0.070 -0.066  &  B  &	PROMPT-SSO-2	
7552	&	80	&    17.514 + 0.074 -0.069  &  B  &	PROMPT-SSO-2	
7642	&	80	&    17.459 + 0.074 -0.070  &  B  &	PROMPT-SSO-2	
8587	&	400	&    17.672 + 0.033 -0.032  &  B  &	PROMPT-SSO-3	
8993	&	320	&    17.895 + 0.041 -0.040  &  B  &	PROMPT-SSO-3	
9498	&	560	&    17.880 + 0.034 -0.033  &  B  &	PROMPT-SSO-1	
10121	&	560	&    18.089 + 0.042 -0.041  &  B  &	PROMPT-SSO-1	
10786	&	560	&    18.169 + 0.046 -0.044  &  B  &	PROMPT-SSO-4	
11413	&	560	&    18.240 + 0.043 -0.042  &  B  &	PROMPT-SSO-4	
12380	&	1120	&    18.351 + 0.041 -0.039  &  B  &	PROMPT-SSO-2	
16220	&	1040	&    18.695 + 0.062 -0.059  &  B  &	PROMPT-SSO-1	
23723	&	402	&    19.28  + 0.13  -0.12   &  b  &	UVOT	
40646	&	906	&    20.32  + 0.16  -0.14   &  b  &	UVOT	
54838	&	11680	&    21.161 + 0.353 -0.269  &  B  &	Prompt3	
89249	&	6480	&    21.201 + 0.421 -0.308  &  B  &	PROMPT-SSO-1
95806	&	1200	&    22.00  ± 0.05          &  B  &	MAO/AZT-22
98664	&	7440	&    21.157 + 0.302 -0.238  &  B  &	PROMPT-SSO-1
132402	&	62	&    >20.56     	    &  b  &	UVOT	
139594	&	3360	&    21.447 +0.940 -0.538   &  B  &	Prompt3
177333	&	1200	&    22.70  ±0.07	    &  B  &	MAO/AZT-22
189702	&	35649	&    >21.13		    &  b  &	UVOT
213502	&	160	&    >20.52	            &  b  &	UVOT
7133414	&	7140	&    >21.42		    &  B  &	Prompt3



59238	&	3600	&    20.665 +0.041 -0.040   & g'  &	Yerkes-41	
136192	&	3600	&    21.839 +0.255 -0.208   & g'  &	Yerkes-41	
226578	&	3360	&    22.210 +0.444 -0.320   & g'  &	Yerkes-41	


120	&    10        & 15.60  + 0.15	- 0.13	    & v &	UVOT	
508	&    20        & 15.18  + 0.09	- 0.08	    & v &	UVOT	
658	&    20        & 14.24  + 0.06	- 0.05	    & v &	UVOT	
808	&    20        & 13.86  ± 0.05	            & v &	UVOT	
2129	&    80        & 15.675 + 0.027	- 0.026	    & V &	PROMPT-SSO-1	
2217	&    80        & 15.666 ± 0.019      	    & V &	PROMPT-SSO-1	
2331	&    80        & 15.806 ± 0.017      	    & V &	PROMPT-SSO-4	
2421	&    80        & 15.891 ± 0.018      	    & V &	PROMPT-SSO-4	
2512	&    80        & 15.955 ± 0.019      	    & V &	PROMPT-SSO-4	
2583	&    80        & 15.963 + 0.029 - 0.028	    & V &	PROMPT-SSO-4	
2694	&    80        & 16.069 + 0.026 - 0.025	    & V &	PROMPT-SSO-2	
2784	&    80        & 16.199 ± 0.027      	    & V &	PROMPT-SSO-2	
2874	&    80        & 16.101 ± 0.028      	    & V &	PROMPT-SSO-2	
2963	&    80        & 16.108 + 0.025 - 0.024	    & V &	PROMPT-SSO-2	
3055	&    80        & 16.122 + 0.025 - 0.024	    & V &	PROMPT-SSO-3	
3143	&    80        & 16.147 ± 0.024      	    & V &	PROMPT-SSO-3	
3233	&    80        & 16.201 + 0.025 - 0.024	    & V &	PROMPT-SSO-3	
3322	&    80        & 16.207 ± 0.025      	    & V &	PROMPT-SSO-3	
3415	&    80        & 16.283 + 0.031 - 0.030	    & V &	PROMPT-SSO-1	
3505	&    80        & 16.276 + 0.032 - 0.031	    & V &	PROMPT-SSO-1	
3596	&    80        & 16.284 + 0.031 - 0.030	    & V &	PROMPT-SSO-1	
3687	&    80        & 16.255 + 0.029 - 0.028	    & V &	PROMPT-SSO-1	
3775	&    80        & 16.307 + 0.030 - 0.029	    & V &	PROMPT-SSO-1	
3866	&    80        & 16.321 + 0.028 - 0.027	    & V &	PROMPT-SSO-1	
3954	&    80        & 16.336 + 0.029 - 0.028	    & V &	PROMPT-SSO-1	
4062	&    80        & 16.262 + 0.022 - 0.021	    & V &	PROMPT-SSO-4	
4151	&    80        & 16.290 ± 0.022      	    & V &	PROMPT-SSO-4	
4240	&    80        & 16.316 ± 0.022      	    & V &	PROMPT-SSO-4	
4329	&    80        & 16.333 ± 0.022      	    & V &	PROMPT-SSO-4	
4419	&    80        & 16.344 ± 0.023      	    & V &	PROMPT-SSO-4	
4510	&    80        & 16.410 + 0.024 - 0.023	    & V &	PROMPT-SSO-4	
4600	&    80        & 16.431 ± 0.024      	    & V &	PROMPT-SSO-4	
4705	&    80        & 16.432 ± 0.028      	    & V &	PROMPT-SSO-2	
4794	&    80        & 16.387 + 0.030 - 0.029	    & V &	PROMPT-SSO-2	
4884	&    80        & 16.434 + 0.030 - 0.029	    & V &	PROMPT-SSO-2	
4974	&    80        & 16.464 + 0.032 - 0.031	    & V &	PROMPT-SSO-2	
5063	&    80        & 16.475 + 0.030 - 0.029	    & V &	PROMPT-SSO-2	
5151	&    80        & 16.530 + 0.034 - 0.033	    & V &	PROMPT-SSO-2	
5241	&    80        & 16.584 + 0.034 - 0.033	    & V &	PROMPT-SSO-2	
5353	&    80        & 16.583 + 0.029 - 0.028	    & V &	PROMPT-SSO-3	
5443	&    80        & 16.612 + 0.030 - 0.029	    & V &	PROMPT-SSO-3	
5533	&    80        & 16.629 + 0.030 - 0.029	    & V &	PROMPT-SSO-3	
5622	&    80        & 16.612 + 0.030 - 0.029	    & V &	PROMPT-SSO-3	
5713	&    80        & 16.625 + 0.031 - 0.030	    & V &	PROMPT-SSO-3	
5803	&    80        & 16.643 + 0.032 - 0.031	    & V &	PROMPT-SSO-3	
5892	&    80        & 16.659 + 0.033 - 0.032	    & V &	PROMPT-SSO-3	
5996	&    80        & 16.779 + 0.042 - 0.041	    & V &	PROMPT-SSO-1	
6087	&    80        & 16.747 + 0.043 - 0.041	    & V &	PROMPT-SSO-1	
6178	&    80        & 16.675 + 0.040 - 0.038	    & V &	PROMPT-SSO-1	
6268	&    80        & 16.940 + 0.048 - 0.046	    & V &	PROMPT-SSO-1	
6356	&    80        & 16.811 + 0.043 - 0.041	    & V &	PROMPT-SSO-1	
6448	&    80        & 16.728 + 0.041 - 0.039	    & V &	PROMPT-SSO-1	
6536	&    80        & 16.731 + 0.039 - 0.038	    & V &	PROMPT-SSO-1	
6641	&    80        & 16.819 + 0.033 - 0.032	    & V &	PROMPT-SSO-4	
6730	&    80        & 16.830 + 0.033 - 0.032	    & V &	PROMPT-SSO-4	
6819	&    80        & 16.839 + 0.033 - 0.032	    & V &	PROMPT-SSO-4	
6910	&    80        & 16.884 + 0.034 - 0.033	    & V &	PROMPT-SSO-4	
7000	&    80        & 16.956 + 0.036 - 0.035	    & V &	PROMPT-SSO-4	
7088	&    80        & 16.932 + 0.036 - 0.035	    & V &	PROMPT-SSO-4	
7180	&    80        & 16.901 + 0.036 - 0.035	    & V &	PROMPT-SSO-4	
7270	&    80        & 16.983 + 0.039 - 0.038	    & V &	PROMPT-SSO-4	
7359	&    80        & 16.969 + 0.039 - 0.038	    & V &	PROMPT-SSO-4	
7451	&    80        & 16.895 + 0.038 - 0.037	    & V &	PROMPT-SSO-4	
7541	&    80        & 16.983 + 0.038 - 0.037	    & V &	PROMPT-SSO-4	
7630	&    80        & 17.049 + 0.042 - 0.041	    & V &	PROMPT-SSO-4	
7699	&    40        & 17.079 + 0.069 - 0.065	    & V &	PROMPT-SSO-4	
8582	&    400       & 17.223 ± 0.025      	    & V &	PROMPT-SSO-2	
8987	&    320       & 17.305 + 0.029 - 0.028	    & V &	PROMPT-SSO-2	
9488	&    560       & 17.459 ± 0.023             & V &	PROMPT-SSO-3	
10116	&    560       & 17.601 ± 0.027	            & V &	PROMPT-SSO-3	
10684	&    400       & 17.774 + 0.044 - 0.042	    & V &	PROMPT-SSO-1	
11130	&    400       & 17.741 + 0.039 - 0.038	    & V &	PROMPT-SSO-1	
                                                    
11256	&    907       & 17.91	± 0.06	            & v &	UVOT	
                                                    
11529	&    320       & 17.821 + 0.050  -0.047     & V &	PROMPT-SSO-1	
12055	&    560       & 17.894 + 0.037  -0.036     & V &	PROMPT-SSO-4	
12681	&    560       & 17.911 + 0.037  -0.036     & V &	PROMPT-SSO-4	
13517	&    880       & 18.071 + 0.033  -0.032     & V &	PROMPT-SSO-2	
13541	&    800       & 18.075 + 0.037  -0.036     & V &	PROMPT-SSO-3	
14416	&    720       & 18.191 + 0.042  -0.040     & V &	PROMPT-SSO-2	
14520	&    880       & 18.099 + 0.034  -0.033     & V &	PROMPT-SSO-3	
15223	&    720       & 18.341 + 0.052  -0.050     & V &	PROMPT-SSO-2	
15282	&    480       & 18.251 + 0.055  -0.052     & V &	PROMPT-SSO-3	
46901	&    200       & 20.43  + 1.89   -0.65      & v &	UVOT	        
54195	&    9120      & 20.586 + 0.102 -0.094	    & V &	Prompt1	        
87979	&    4200      & 20.637 + 0.291 -0.231	    & V &	PROMPT-SSO-2	
98667	&    7440      & 21.000 + 0.191   -0.163    & V &	PROMPT-SSO-2
96811	&    1200      & 21.61  ± 0.05		    & V &	MAO/AZT-22
102660	&    907       &  > 20.19		    & v &	UVOT	
127508	&    506       &  > 19.84		    & v &	UVOT	
139582	&    3420      &  21.275 + 0.382 -0.286     & V &	Prompt1	
190593	&    35808     &  > 20.4	            & v &	UVOT	
214259	&    52	       &  > 19.0	            & v &	UVOT	
227739	&    7200      &  22.480 + 1.09 -0.59       & V &	Prompt1	
420236	&    6458      &  > 21.46	 	    & v &	UVOT	
715505	&    139477     &  > 21.76		    & v &	UVOT	
799032	&    18403      &  > 20.92		    & v &	UVOT	
7131960	&    7020      &  > 21.75		    & V &	Prompt1	



57572	&	1280   &  20.22	± 0.05		  & r'	&	RATIR	
59246	&	1280   &  20.23	± 0.04		  & r'	&	RATIR	
60925	&	1280   &  20.33	± 0.04		  & r'	&	RATiR	
63002	&	1280   &  20.32	± 0.03		  & r'	&	RATIR	
64674	&	1280   &  20.41	± 0.04		  & r'	&	RATIR	
66362	&	1280   &  20.43	± 0.04		  & r'	&	RATIR	

68429	&	1280   &  20.44	± 0.04		  & r'	&	RATIR	
70081	&	1280   &  20.50	± 0.04		  & r'	&	RATIR	
71725	&	1280   &  20.55	± 0.05		  & r'	&	RATIR	
73790	&	1280   &  20.70	± 0.06		  & r'	&	RATIR	
75466	&	1280   &  20.67	± 0.06		  & r'	&	RATIR	
77158	&	1280   &  20.60	± 0.05		  & r'	&	RATIR	
79307	&	1280   &  20.53	± 0.04		  & r'	&	RATIR	
80999	&	1280   &  20.61	± 0.04		  & r'	&	RATIR	
142741	&	300    &  21.609 ± 0.046	  & r'	&	NOT^1	
145158	&	3600   &  21.80	+ 0.25 -0.21      & r'	&	Yerkes-41
231603	&	3600   &  22.15	+ 0.46 -0.33 	  & r'	&	Yerkes-41
326950	&	1280   & >22.88		          & r'	&	RATIR	
1793890	&	24320  &  22.84± 0.14		  & r'	&	RATIR	
2571251	&	22960  &  23.55	± 0.17		  & r'	&	RATIR	
3351354	&	22800  &  23.71	± 0.22		  & r'	&	RATIR	

13329792&	540    &  23.75 ± 0.11          & r'	&	GTC 



2132	&	80 	&   15.289 + 0.025 -0.024   & R_C  &	PROMPT-SSO-3	
2221	&	80	&   15.310 ± 0.014 	    & R_C  &	PROMPT-SSO-3	
2333	&	80	&   15.400 ± 0.016 	    & R_C  &	PROMPT-SSO-1	
2420	&	80	&   15.443 ± 0.016 	    & R_C  &	PROMPT-SSO-1	
2511	&	80	&   15.560 ± 0.018 	    & R_C  &	PROMPT-SSO-1	
2602	&	80	&   15.590 ± 0.018 	    & R_C  &	PROMPT-SSO-1	
2693	&	80	&   15.673 ± 0.017 	    & R_C  &	PROMPT-SSO-4	
2783	&	80	&   15.721 ± 0.018 	    & R_C  &	PROMPT-SSO-4	
2873	&	80	&   15.697 ± 0.017 	    & R_C  &	PROMPT-SSO-4	
2964	&	80	&   15.723 + 0.018 -0.017   & R_C  &	PROMPT-SSO-4	
3055	&	80	&   15.666   0.020 	    & R_C  &	PROMPT-SSO-2	
3144	&	80	&   15.771 + 0.022 -0.021   & R_C  &	PROMPT-SSO-2	
3233	&	80	&   15.788 ± 0.020 	    & R_C  &	PROMPT-SSO-2	
3323	&	80	&   15.857 + 0.024 -0.023   & R_C  &	PROMPT-SSO-2	
3416	&	80	&   15.866 ± 0.021 	    & R_C  &	PROMPT-SSO-3	
3506	&	80	&   15.871 + 0.023 -0.022   & R_C  &	PROMPT-SSO-3	
3595	&	80	&   15.886 + 0.021 -0.020   & R_C  &	PROMPT-SSO-3	
3685	&	80	&   15.894 ± 0.019 	    & R_C  &	PROMPT-SSO-3	
3774	&	80	&   15.908 + 0.021 -0.020   & R_C  &	PROMPT-SSO-3	
3864	&	80	&   15.937 + 0.020 -0.019   & R_C  &	PROMPT-SSO-3	
3953	&	80	&   15.897 ± 0.019 	    & R_C  &	PROMPT-SSO-3	
4060	&	80	&   15.866 + 0.022 -0.021   & R_C  &	PROMPT-SSO-1	
4150	&	80	&   15.851 + 0.021 -0.020   & R_C  &	PROMPT-SSO-1	
4240	&	80	&   15.890 ± 0.021 	    & R_C  &	PROMPT-SSO-1	
4328	&	80	&   15.897 ± 0.021 	    & R_C  &	PROMPT-SSO-1	
4415	&	80	&   15.899 + 0.022 -0.021   & R_C  &	PROMPT-SSO-1	
4506	&	80	&   15.981 ± 0.022 	    & R_C  &	PROMPT-SSO-1	
4596	&	80	&   15.992 ± 0.023 	    & R_C  &	PROMPT-SSO-1	
4707	&	80	&   16.014 ± 0.019 	    & R_C  &	PROMPT-SSO-4	
4797	&	80	&   16.026 + 0.020 -0.019   & R_C  &	PROMPT-SSO-4	
4886	&	80	&   16.019 + 0.020 -0.019   & R_C  &	PROMPT-SSO-4	
4975	&	80	&   16.040 ± 0.019 	    & R_C  &	PROMPT-SSO-4	
5068	&	80	&   16.083 ± 0.020 	    & R_C  &	PROMPT-SSO-4	
5158	&	80	&   16.163 + 0.022 -0.021   & R_C  &	PROMPT-SSO-4	
5249	&	80	&   16.130 + 0.021 -0.020   & R_C  &	PROMPT-SSO-4	
5352	&	80	&   16.152 ± 0.024 	    & R_C  &	PROMPT-SSO-2	
5441	&	80	&   16.178 + 0.026 -0.025   & R_C  &	PROMPT-SSO-2	
5530	&	80	&   16.195 + 0.028 -0.027   & R_C  &	PROMPT-SSO-2	
5620	&	80	&   16.225 + 0.027 -0.026   & R_C  &	PROMPT-SSO-2	
5709	&	80	&   16.240 ± 0.029 	    & R_C  &	PROMPT-SSO-2	
5799	&	80	&   16.252 ± 0.027 	    & R_C  &	PROMPT-SSO-2	
5890	&	80	&   16.270 + 0.029 -0.028   & R_C  &	PROMPT-SSO-2	
5995	&	80	&   16.299 + 0.026 -0.025   & R_C  &	PROMPT-SSO-3	
6085	&	80	&   16.316 ± 0.026 	    & R_C  &	PROMPT-SSO-3	
6174	&	80	&   16.362 + 0.027 -0.026   & R_C  &	PROMPT-SSO-3	
6263	&	80	&   16.364 + 0.027 -0.026   & R_C  &	PROMPT-SSO-3	
6352	&	80	&   16.425 + 0.028 -0.027   & R_C  &	PROMPT-SSO-3	
6445	&	80	&   16.369 ± 0.027 	    & R_C  &	PROMPT-SSO-3	
6532	&	80	&   16.378 + 0.028 -0.027   & R_C  &	PROMPT-SSO-3	
6639	&	80	&   16.351 + 0.030 -0.029   & R_C  &	PROMPT-SSO-1	
6727	&	80	&   16.382 + 0.032 -0.031   & R_C  &	PROMPT-SSO-1	
6819	&	80	&   16.370 + 0.032 -0.031   & R_C  &	PROMPT-SSO-1	
6905	&	80	&   16.509 + 0.035 -0.034   & R_C  &	PROMPT-SSO-1	
6995	&	80	&   16.489 + 0.035 -0.034   & R_C  &	PROMPT-SSO-1	
7086	&	80	&   16.504 + 0.036 -0.035   & R_C  &	PROMPT-SSO-1	
7176	&	80	&   16.530 + 0.038 -0.036   & R_C  &	PROMPT-SSO-1	
7266	&	80	&   16.580 + 0.041 -0.039   & R_C  &	PROMPT-SSO-1	
7355	&	80	&   16.475 + 0.036 -0.035   & R_C  &	PROMPT-SSO-1	
7444	&	80	&   16.535 + 0.039 -0.038   & R_C  &	PROMPT-SSO-1	
7532	&	80	&   16.532 + 0.037 -0.036   & R_C  &	PROMPT-SSO-1	
7623	&	80	&   16.581 + 0.038 -0.037   & R_C  &	PROMPT-SSO-1	
7712	&	80	&   16.627 + 0.042 -0.040   & R_C  &	PROMPT-SSO-1	
8572	&	400	&   16.904 ± 0.020 	    & R_C  &	PROMPT-SSO-4	
8976	&	320	&   16.965 + 0.023 -0.022   & R_C  &	PROMPT-SSO-4	
9446	&	480	&   17.020 ± 0.020 	    & R_C  &	PROMPT-SSO-2	
10071	&	640	&   17.190 + 0.021 -0.020   & R_C  &	PROMPT-SSO-2	
10682	&	400	&   17.293 + 0.028 -0.027   & R_C  &	PROMPT-SSO-3	
11131	&	400	&   17.405 + 0.032 -0.031   & R_C  &	PROMPT-SSO-3	
11533	&	320	&   17.382 + 0.032 -0.031   & R_C  &	PROMPT-SSO-3	
11963	&	400	&   17.454 + 0.034 -0.033   & R_C  &	PROMPT-SSO-1	
12411	&	400	&   17.520 + 0.037 -0.036   & R_C  &	PROMPT-SSO-1	
12815	&	320	&   17.620 + 0.053 -0.050   & R_C  &	PROMPT-SSO-1	
13247	&	400	&   17.615 + 0.037 -0.035   & R_C  &	PROMPT-SSO-4	
13697	&	400	&   17.660 + 0.038 -0.037   & R_C  &	PROMPT-SSO-4	
14147	&	400	&   17.714 + 0.039 -0.037   & R_C  &	PROMPT-SSO-4	
14595	&	400	&   17.716 + 0.040 -0.039   & R_C  &	PROMPT-SSO-4	
15224	&	720	&   17.783 + 0.033 -0.032   & R_C  &	PROMPT-SSO-4	
16211	&	1040	&   17.911 + 0.035 -0.034   & R_C  &	PROMPT-SSO-2	
16212	&	1040	&   17.950 + 0.035 -0.034   & R_C  &	PROMPT-SSO-3	
18949	&	3240	&   18.28  ± 0.04  	    & R_C  &	Gissar/AZT-8	
55590	&	6720	&   19.961 + 0.072 -0.068   & R_C  &	Prompt4	        
89767	&	7380	&   20.574 + 0.177 -0.153   & R_C  &	PROMPT-SSO-3	
97485	&	600	&   21.27  ± 0.07  	    & R_C  &	MAO/AZT-22	
98699	&	7440	&   21.126 + 0.295 -0.233   & R_C  &	PROMPT-SSO-3	
111866	&	3240	&   21.26  ± 0.07  	    & R_C  &	Chuguev/AZT-8	
139582	&	3360	&   21.262 + 0.437 -0.316   & R_C  &	Prompt4	        
176347	&	600	&   22.2   ± 0.09  	    & R_C  &	MAO/AZT-22	
227655	&	7200	&   21.697 + 0.441 -0.319   & R_C  &	Prompt4	        
7134972	&	6900	&  >22.73		    & R_C  &	Prompt4	        



673	&	120	&  13.67  ± 0.07          &  CR  &	ISON-Ussuriysk/SANTEL-65	
802	&	120	&  13.45  ± 0.10          &  CR  &	ISON-Ussuriysk/SANTEL-65	
931	&	120	&  13.73  ± 0.11          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1059	&	120	&  13.88  ± 0.11          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1187	&	120	&  14.08  ± 0.07          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1316	&	120	&  14.15  ± 0.07          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1445	&	120	&  14.48  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1573	&	120	&  14.62  ± 0.05          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1701	&	120	&  14.76  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1830	&	120	&  14.96  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1958	&	120	&  15.11  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2086	&	120	&  15.22  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2215	&	120	&  15.26  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2343	&	120	&  15.37  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2471	&	120	&  15.46  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2599	&	120	&  15.57  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2729	&	120	&  15.67  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2857	&	120	&  15.69  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
2985	&	120	&  15.64  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3113	&	120	&  15.69  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3241	&	120	&  15.71  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3369	&	120	&  15.80  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3498	&	120	&  15.85  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3627	&	120	&  15.86  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3754	&	120	&  15.88  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
3883	&	120	&  15.85  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
4013	&	120	&  15.84  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
4143	&	120	&  15.83  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
4271	&	120	&  15.83  ± 0.03          &  CR  &	ISON-Ussuriysk/SANTEL-65	
4401	&	120	&  15.94  ± 0.04          &  CR  &	ISON-Ussuriysk/SANTEL-65	
1329	&	30	&  14.25  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1364	&	30	&  14.32  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1399	&	30	&  14.36  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1434	&	30	&  14.47  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1470	&	30	&  14.54  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1505	&	30	&  14.57  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1540	&	30	&  14.60  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1610	&	30	&  14.69  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1645	&	30	&  14.72  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1680	&	30	&  14.76  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1715	&	30	&  14.82  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1750	&	30	&  14.86  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1784	&	30	&  14.95  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1819	&	30	&  14.99  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1854	&	30	&  15.00  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1889	&	30	&  15.01  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1959	&	30	&  15.16  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
1994	&	30	&  15.12  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
2029	&	30	&  15.18  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
2064	&	30	&  15.23  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
2099	&	30	&  15.25  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
2134	&	30	&  15.22  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
2169	&	30	&  15.25  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
2204	&	30	&  15.24  ± 0.02          &  CR  &	ISON-Ussuriysk/VT-50	
8545	&	30	&  16.81  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
8580	&	30	&  17.08  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
8615	&	30	&  16.73  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
8650	&	30	&  16.89  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
8685	&	30	&  16.92  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
8720	&	30	&  16.92  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
8755	&	30	&  16.90  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
8790	&	30	&  16.89  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
8825	&	30	&  16.75  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
8860	&	30	&  16.89  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
8895	&	30	&  16.98  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
8930	&	30	&  16.86  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
8965	&	30	&  17.05  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
9000	&	30	&  17.03  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
9035	&	30	&  17.04  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
9070	&	30	&  17.14  ± 0.1	          &  CR  &	ISON-Ussuriysk/VT-50	
9105	&	30	&  16.85  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
9140	&	30	&  17.02  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9175	&	30	&  17.26  ± 0.11          &  CR  &	ISON-Ussuriysk/VT-50	
9210	&	30	&  17.08  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9245	&	30	&  17.03  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
9280	&	30	&  17.00  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9315	&	30	&  16.92  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
9350	&	30	&  17.00  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9385	&	30	&  16.88  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
9420	&	30	&  16.96  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
9455	&	30	&  17.14  ± 0.1	          &  CR  &	ISON-Ussuriysk/VT-50	
9490	&	30	&  17.15  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9525	&	30	&  17.15  ± 0.11          &  CR  &	ISON-Ussuriysk/VT-50	
9560	&	30	&  17.15  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9595	&	30	&  17.12  ± 0.1	          &  CR  &	ISON-Ussuriysk/VT-50	
9630	&	30	&  17.28  ± 0.1	          &  CR  &	ISON-Ussuriysk/VT-50	
9665	&	30	&  17.35  ± 0.12          &  CR  &	ISON-Ussuriysk/VT-50	
9700	&	30	&  17.22  ± 0.09          &  CR  &	ISON-Ussuriysk/VT-50	
9804	&	150	&  17.22  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
9980	&	150	&  17.08  ± 0.04          &  CR  &	ISON-Ussuriysk/VT-50	
10154	&	150	&  17.19  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
10328	&	150	&  17.15  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
10501	&	150	&  17.23  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
10674	&	150	&  17.33  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
10850	&	150	&  17.21  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
11024	&	150	&  17.41  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
11286	&	300	&  17.54  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
11635	&	300	&  17.40  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
11985	&	270	&  17.40  ± 0.04          &  CR  &	ISON-Ussuriysk/VT-50	
12334	&	240	&  17.59  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
12684	&	270	&  17.67  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
13136	&	420	&  17.62  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
13930	&	600	&  17.70  ± 0.04          &  CR  &	ISON-Ussuriysk/VT-50	
14662	&	600	&  17.83  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
15412	&	600	&  17.93  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
16163	&	600	&  17.99  ± 0.06          &  CR  &	ISON-Ussuriysk/VT-50	
16984	&	600	&  18.08  ± 0.05          &  CR  &	ISON-Ussuriysk/VT-50	
18010	&	900	&  18.31  ± 0.08          &  CR  &	ISON-Ussuriysk/VT-50	
19303	&	900	&  18.40  ± 0.13          &  CR  &	ISON-Ussuriysk/VT-50	
20596	&	900	&  18.76  ± 0.11          &  CR  &	ISON-Ussuriysk/VT-50	
21906	&	1080	&  18.37  ± 0.07          &  CR  &	ISON-Ussuriysk/VT-50	
22558	&	840	&  18.25  ± 0.08          &  CR  &	ISON-Kislovodsk/SANTEL-400AN	
23507	&	840	&  18.37  ± 0.1	          &  CR  &	ISON-Kislovodsk/SANTEL-400AN	
25447	&	1760	&  18.40  ± 0.13          &  CR  &	ISON-Kislovodsk/SANTEL-400AN	




57572	&	1280	&  19.83 ± 0.054	   &  i'  &	RATIR	
59246	&	1280	&  19.78  ± 0.04	   &  i'  &	RATIR	
60925	&	1280	&  19.90 ± 0.037	   &  i'  &	RATIR	
63002	&	1280	&  19.88 ± 0.039	   &  i'  &	RATIR	
64674	&	1280	&  19.92  ± 0.04	   &  i'  &	RATIR	
66283	&	4960	&  19.684 + 0.048 -0.046   &  i'  &	Yerkes-41
66362	&	1280	&  19.99  ± 0.04	   &  i'  &	RATIR	
68429	&	1280	&  20.00  ± 0.04	   &  i'  &	RATIR	
70081	&	1280	&  20.03  ± 0.04	   &  i'  &	RATIR	
71725	&	1280	&  20.05  ± 0.05	   &  i'  &	RATIR	
73790	&	1280	&  20.12  ± 0.06	   &  i'  &	RATIR	
75466	&	1280	&  20.19  ± 0.06	   &  i'  &	RATIR	
77159	&	1280	&  20.20  ± 0.05	   &  i'  &	RATIR	
79307	&	1280	&  20.18  ± 0.05	   &  i'  &	RATIR	
80999	&	1280	&  20.19  ± 0.04	   &  i'  &	RATIR	
140648	&	3600	&  21.483 + 0.377 -0.283   &  i'  &	Yerkes-41	
143286	&	300	&  21.371 ± 0.066	   &  i'  &	NOT^1	

236076	&	3600	& >21.47	           & i'	  &	Yerkes-41
317598  &       1620    & 22.03 ± 0.053            & i’   & NOT
326950	&	1280	& >22.44		   & i' & RATIR	

1793890	 &	24320	& 22.27	 ± 0.13	           & i' & RATIR	
2571251	 &	22960	& 23.34	 ± 0.17	           & i' & RATIR	
3351354	 &	22800	& 22.88	 ± 0.16	           & i' & RATIR	


10997338 &	3150	& 23.83 ± 0.10	           & i' & LT^1 




2239	&	80	& 14.735  ± 0.020	   & I_C &	PROMPT-SSO-2	
2332	&	80	& 14.866  ± 0.020	   & I_C &	PROMPT-SSO-3	
2421	&	80	& 14.940  ± 0.021	   & I_C &	PROMPT-SSO-3	
2512	&	80	& 15.037  ± 0.022	   & I_C &	PROMPT-SSO-3	
2583	&	80	& 15.097  + 0.034 -0.033   & I_C &	PROMPT-SSO-3	
2691	&	80	& 15.149  + 0.028 -0.027   & I_C &	PROMPT-SSO-1	
2778	&	80	& 15.162  + 0.030 -0.029   & I_C &	PROMPT-SSO-1	
2870	&	80	& 15.140  ± 0.028 	   & I_C &	PROMPT-SSO-1	
2958	&	80	& 15.191  + 0.029 -0.028   & I_C &	PROMPT-SSO-1	
3055	&	80	& 15.201  + 0.026 -0.025   & I_C &	PROMPT-SSO-4	
3145	&	80	& 15.219  ± 0.024 	   & I_C &	PROMPT-SSO-4	
3235	&	80	& 15.262  + 0.026 -0.025   & I_C &	PROMPT-SSO-4	
3325	&	80	& 15.362  + 0.028 -0.028   & I_C &	PROMPT-SSO-4	
3412	&	80	& 15.357  + 0.031 -0.030   & I_C &	PROMPT-SSO-2	
3505	&	80	& 15.236  + 0.033 -0.032   & I_C &	PROMPT-SSO-2	
3595	&	80	& 15.345  + 0.038 -0.036   & I_C &	PROMPT-SSO-2	
3686	&	80	& 15.370  + 0.030 -0.029   & I_C &	PROMPT-SSO-2	
3775	&	80	& 15.348  + 0.036 -0.035   & I_C &	PROMPT-SSO-2	
3865	&	80	& 15.341  + 0.030 -0.029   & I_C &	PROMPT-SSO-2	
3956	&	80	& 15.401  ± 0.030 	   & I_C &	PROMPT-SSO-2	
4063	&	80	& 15.351  + 0.027 -0.026   & I_C &	PROMPT-SSO-3	
4152	&	80	& 15.373  + 0.027 -0.026   & I_C &	PROMPT-SSO-3	
4242	&	80	& 15.383  ± 0.028 	   & I_C &	PROMPT-SSO-3	
4332	&	80	& 15.399  + 0.027 -0.026   & I_C &	PROMPT-SSO-3	
4421	&	80	& 15.411  + 0.028 -0.027   & I_C &	PROMPT-SSO-3	
4510	&	80	& 15.395  ± 0.027 	   & I_C &	PROMPT-SSO-3	
4601	&	80	& 15.503  + 0.030 -0.029   & I_C &	PROMPT-SSO-3	
4704	&	80	& 15.474  + 0.033 -0.032   & I_C &	PROMPT-SSO-1	
4793	&	80	& 15.441  + 0.033 -0.032   & I_C &	PROMPT-SSO-1	
4883	&	80	& 15.523  + 0.037 -0.036   & I_C &	PROMPT-SSO-1	
4974	&	80	& 15.501  + 0.034 -0.033   & I_C &	PROMPT-SSO-1	
5062	&	80	& 15.573  + 0.038 -0.036   & I_C &	PROMPT-SSO-1	
5151	&	80	& 15.649  + 0.041 -0.039   & I_C &	PROMPT-SSO-1	
5242	&	80	& 15.642  + 0.040 -0.039   & I_C &	PROMPT-SSO-1	
5351	&	80	& 15.653  + 0.031 -0.030   & I_C &	PROMPT-SSO-4	
5441	&	80	& 15.684  + 0.032 -0.032   & I_C &	PROMPT-SSO-4	
5531	&	80	& 15.693  + 0.032 -0.031   & I_C &	PROMPT-SSO-4	
5621	&	80	& 15.732  + 0.035 -0.034   & I_C &	PROMPT-SSO-4	
5710	&	80	& 15.687  + 0.032 -0.031   & I_C &	PROMPT-SSO-4	
5800	&	80	& 15.767  + 0.034 -0.033   & I_C &	PROMPT-SSO-4	
5890	&	80	& 15.776  + 0.035 -0.034   & I_C &	PROMPT-SSO-4	
5995	&	80	& 15.823  + 0.055 -0.053   & I_C &	PROMPT-SSO-2	
6085	&	80	& 15.922  + 0.046 -0.044   & I_C &	PROMPT-SSO-2	
6175	&	80	& 15.852  + 0.051 -0.049   & I_C &	PROMPT-SSO-2	
6265	&	80	& 15.950  + 0.053 -0.050   & I_C &	PROMPT-SSO-2	
6354	&	80	& 15.837  + 0.041 -0.040   & I_C &	PROMPT-SSO-2	
6443	&	80	& 15.763  + 0.051 -0.049   & I_C &	PROMPT-SSO-2	
6532	&	80	& 15.929  + 0.045 -0.043   & I_C &	PROMPT-SSO-2	
6641	&	80	& 15.769  + 0.044 -0.042   & I_C &	PROMPT-SSO-3	
6731	&	80	& 15.875  + 0.041 -0.039   & I_C &	PROMPT-SSO-3	
6820	&	80	& 15.816  + 0.042 -0.040   & I_C &	PROMPT-SSO-3	
6910	&	80	& 15.942  + 0.045 -0.043   & I_C &	PROMPT-SSO-3	
7000	&	80	& 15.919  + 0.046 -0.045   & I_C &	PROMPT-SSO-3	
7090	&	80	& 15.933  + 0.047 -0.045   & I_C &	PROMPT-SSO-3	
7180	&	80	& 15.998  + 0.052 -0.050   & I_C &	PROMPT-SSO-3	
7270	&	80	& 16.007  + 0.053 -0.050   & I_C &	PROMPT-SSO-3	
7360	&	80	& 16.058  + 0.058 -0.055   & I_C &	PROMPT-SSO-3	
7700	&	40	& 16.131  + 0.089 -0.083   & I_C &	PROMPT-SSO-3	
8580	&	400	& 16.248  + 0.033 -0.032   & I_C &	PROMPT-SSO-1	
8982	&	320	& 16.365  + 0.036 -0.035   & I_C &	PROMPT-SSO-1	
9489	&	560	& 16.541  + 0.028 -0.027   & I_C &	PROMPT-SSO-4	
10118	&	560	& 16.662  + 0.035 -0.034   & I_C &	PROMPT-SSO-4	
10770	&	560	& 16.855  + 0.042 -0.040   & I_C &	PROMPT-SSO-2	
11397	&	560	& 16.914  + 0.045 -0.043   & I_C &	PROMPT-SSO-2	
12054	&	560	& 17.019  + 0.050 -0.048   & I_C &	PROMPT-SSO-3	
12682	&	560	& 17.138  + 0.062 -0.058   & I_C &	PROMPT-SSO-3	
13473	&	800	& 17.127  + 0.063 -0.059   & I_C &	PROMPT-SSO-1	
14366	&	800	& 17.217  + 0.059 -0.056   & I_C &	PROMPT-SSO-1	
15214	&	720	& 17.316  + 0.079 -0.073   & I_C &	PROMPT-SSO-1	
16213	&	1040	& 17.355  + 0.053 -0.051   & I_C &	PROMPT-SSO-4	
54193	&	8960	& 19.565  + 0.085 -0.079   & I_C &	Prompt5	
89862	&	7380	& 20.974  + 1.843 -0.795   & I_C &	PROMPT-SSO-4	
98154	&	600	& 20.76	  ± 0.06  	   & I_C &	MAO/AZT-22	
98693	&	7380	& 20.523  + 0.571 -0.385   & I_C &	PROMPT-SSO-4	
139647	&	3480	& 21.295  + 0.813 -0.490   & I_C &	Prompt5	
228005	&	7200	& 21.913  + 1.263 -0.645   & I_C &	Prompt5	

7133465	&	7200	& >20.96		   & I_C &	Prompt5	




59596	&	5400	&   19.63 ± 0.08     &  z	&	RATIR	
65032	&	5400	&   19.42 ± 0.09     &  z	&	RATIR	
70430	&	5320	&   19.91 ± 0.13     &  z	&	RATIR	
75861	&	5474	&   19.85 ± 0.12     &  z	&	RATIR	
80864	&	4420	&   19.74 ± 0.1      &  z	&	RATIR	
326268	&	537	&  >20.50            &  z	&	RATIR	
1793954	&	10201	&   22.25 ± 0.28     &  z	&	RATIR	
2571347	&	9664	&   22.40 ± 0.28     &  z	&	RATIR	
3347316	&	9664	&  >22.51	     &  z       &	RATIR	



59596	&	1409	&    18.966 ±	0.15  &	Y &	RATIR	
64753	&	1624	&    19.016 ±	0.2   &	Y &	RATIR	
79388	&	1624	&    19.036 ±	0.17  &	Y &	RATIR	
81077	&	1627	&    19.356 ±	0.22  &	Y &	RATIR	
326268	&	537	&   >19.716	      &	Y &	RATIR	
1793954	&	10201	&    21.306 ±	0.21  &	Y &	RATIR	
2571347	&	9664	&    21.896 ±	0.21  &	Y &	RATIR	
3334585	&	9463	&    21.956 ±	0.38  &	Y &	RATIR	


68240	&	5302	&       18.89 ± 0.10  &	J &	RATIR	
326272	&	537	&      >19.19	      &	J &	RATIR	
1793954	&	10134	& 	21.30 ± 0.31  &	J &	RATIR	
2571743	&	9396	&      >21.39	      &	J &	RATIR	
3347314	&	9664	&      >21.21	      &	J &	RATIR	



68240	&	5436	&    18.34 ± 0.15     &	H &	RATIR	
326272	&	537	&  > 18.14	      &	H &	RATIR	
1880682	&	10134	&  > 20.51	      &	H &	RATIR	
2571743	&	9396	&  > 20.31	      &	H &	RATIR	
3347314	&	9463	&  > 20.65	      &	H &	RATIR	 

^1 Data in common with Cano et al. 2014.

Data have not been corrected for Galactic foreground extinction, and are given in Vega magnitudes. Late exposure times of UVOT data actually show the interval between the beginning and the end of observations.

